Kinematics of Arp 270: gas flows, nuclear activity and two regimes of star formation

We have observed the Arp 270 system (NGC 3395 & NGC 3396) in H{\alpha} emission using the GH{\alpha}FaS Fabry-Perot spectrometer on the 4.2m William Herschel Telescope (La Palma). In NGC 3396, which is edge-on to us, we detect gas inflow towards the centre, and also axially confined opposed outflows, characteristic of galactic superwinds, and we go on to examine the possibility that there is a shrouded AGN in the nucleus. The combination of surface brightness, velocity and velocity dispersion information enabled us to measure the radii, FWHM, and the masses of 108 HII regions in both galaxies. We find two distinct modes of physical behaviour, for high and lower luminosity regions. We note that the most luminous regions show especially high values for their velocity dispersions and hypothesize that these occur because the higher luminosity regions form from higher mass, gravitationally bound clouds while those at lower luminosity HII regions form within molecular clouds of lower mass, which are pressure confined.

==> table_regions_cds.txt <==
Title: Kinematics of Arp 270: gas flows, nuclear activity, and two modes of star 
       formation  
Authors: J. Zaragoza-Cardiel, J. Font-Serra, J. E. Beckman, J. Blasco-Herrera, 
         B. Garcia-Lorenzo, A. Camps, O. Gonzalez-Martin, C. Ramos Almeida, 
         N. Loiseau and L. Gutierrez
Table: HII regions properties
================================================================================
Byte-by-byte Description of file: 26 headlines
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  5 I3     ---     Num      Consecutive number in catalog
   8- 10 I2     h       RAh      Hour of Right Ascension (J2000) 
  12- 14 I2     min     RAm      Minute of Right Ascension (J2000) 
  16- 21 F4.2   s       RAs      Second of Right Ascension (J2000) 
  23- 25 I2     deg     DEd      Degree of Declination (J2000)           
  27- 29 I2     arcmin  DEm      Arcminute of Declination (J2000)        
  31- 36 F4.2   arcsec  DEs      Arcsecond of Declination (J2000)        
  38- 41 I3     pc      R        Radius                                                               
  43- 48 F4.2   erg/s   logLha   Log of H{alpha} luminosity                                                   
  50- 54 F3.2   cm-3    n_e      Electron density                                                  
  56- 61 F4.2   km/s    sigma_v  Velocity dispersion                                                                             
  63- 67 F3.2   M_sun   MHII     Ionized gas mass                                                                               
  69- 73 F3.2   M_sun   Mgas     Total gas mass                                                                            
  75- 79 F3.2   M_sun   Mvir     Virial mass                                                                            
--------------------------------------------------------------------------------               
    1  10  49  55.31  32  59  26.25  349  40.45  4.81  34.93  7.33  8.11  8.47                 
    2  10  49  49.75  32  59   3.28  346  40.33  4.23  23.73  7.27  8.04  8.13                 
    3  10  49  55.79  32  59  27.78  367  40.35  3.98  24.82  7.31  8.09  8.20                 
    4  10  49  56.04  32  59  28.19  341  40.15  3.51  25.28  7.16  7.94  8.18                 
    5  10  49  51.20  32  59  11.56  369  39.95  2.48  18.80  7.11  7.89  7.96                 
    6  10  49  50.46  32  59   2.51  275  39.78  3.20  12.29  6.84  7.62  7.46                 
    7  10  49  53.15  32  59  10.47  194  39.26  2.94   8.49  6.35  7.13  6.99                 
    8  10  49  49.84  32  58  53.78  230  39.48  2.93  14.92  6.57  7.35  7.55
    9  10  49  53.68  32  59  10.77  216  39.19  2.31   8.23  6.39  7.16  7.01
   10  10  49  49.06  32  59   4.43  233  39.33  2.42  10.70  6.51  7.29  7.27
   11  10  49  49.47  32  58  46.37  231  39.40  2.66  12.71  6.54  7.32  7.42
   12  10  49  50.53  32  59   0.92  222  39.36  2.71  15.56  6.49  7.27  7.57
   13  10  49  51.41  32  59  12.13  250  39.44  2.47  12.07  6.61  7.39  7.41
   14  10  49  49.00  32  58  59.17  268  39.43  2.21  13.47  6.65  7.43  7.53
   15  10  49  49.11  32  59   2.93  248  39.42  2.44  11.83  6.59  7.37  7.38
   16  10  49  49.56  32  59   0.12  276  39.52  2.35  18.17  6.72  7.49  7.80
   17  10  49  54.64  32  59  26.43  210  39.33  2.83  18.58  6.44  7.22  7.70
   18  10  49  54.58  32  59  25.76  253  39.44  2.43  17.26  6.61  7.39  7.72
   19  10  49  49.62  32  58  56.36  211  39.26  2.59  14.08  6.41  7.19  7.47
   20  10  49  49.51  32  58  50.54  175  39.13  2.98  13.07  6.22  7.00  7.32
   21  10  49  50.14  32  58  59.53  301  39.69  2.50  18.18  6.85  7.63  7.84
   22  10  49  49.81  32  59   7.64  244  39.48  2.69  15.31  6.61  7.39  7.60
   23  10  49  50.27  32  58  49.88  224  39.26  2.37  10.52  6.45  7.22  7.24
   24  10  49  51.59  32  59  12.95  194  39.01  2.21   8.39  6.23  7.01  6.98
   25  10  49  50.28  32  59   7.45  217  39.20  2.32  12.78  6.40  7.18  7.39
   26  10  49  50.13  32  58  55.11  215  39.25  2.51  10.73  6.42  7.20  7.24
   27  10  49  53.21  32  59  12.76  188  38.99  2.27   8.46  6.20  6.98  6.97
   28  10  49  49.55  32  58  52.00  205  39.24  2.63  13.05  6.38  7.16  7.39
   29  10  49  48.11  32  58  25.08  215  39.07  2.03   9.35  6.33  7.10  7.12
   30  10  49  49.86  32  58  36.86  174  39.06  2.74   9.86  6.18  6.96  7.07
   31  10  49  49.33  32  58  49.27  192  39.07  2.41  10.12  6.25  7.03  7.14
   32  10  49  55.00  32  59  26.62  224  39.31  2.50  23.64  6.47  7.25  7.94
   33  10  49  55.09  32  59  24.51  224  39.32  2.53  23.43  6.48  7.25  7.93
   34  10  49  50.28  32  59  11.59  215  39.18  2.31  13.66  6.38  7.16  7.45
   35  10  49  52.90  32  59  11.06  218  39.10  2.05  12.28  6.35  7.13  7.36
   36  10  49  49.71  32  58  49.21  204  39.12  2.31  11.56  6.31  7.09  7.28
   37  10  49  48.24  32  58  41.64  240  39.08  1.73   9.09  6.40  7.18  7.14
   38  10  49  49.89  32  58  56.42  233  39.27  2.27  19.17  6.48  7.26  7.78
   39  10  49  49.82  32  59   9.27  193  38.97  2.13   8.31  6.21  6.98  6.97
   40  10  49  54.91  32  59  25.59  188  39.15  2.74  15.06  6.28  7.06  7.47
   41  10  49  55.46  32  59  23.19  305  39.48  1.93  21.98  6.76  7.54  8.01
   42  10  49  50.46  32  58  55.12  188  39.02  2.34  12.68  6.21  6.99  7.32
   43  10  49  49.54  32  58  57.67  169  38.90  2.39  12.76  6.08  6.86  7.28
   44  10  49  50.48  32  58  57.56  220  39.09  2.01  14.24  6.35  7.13  7.49
   45  10  49  48.70  32  58  40.99  178  38.77  1.90   9.17  6.05  6.83  7.02
   46  10  49  50.41  32  58  53.38  172  38.90  2.31  10.25  6.09  6.87  7.10
   47  10  49  49.78  32  58  38.61  170  38.89  2.35   9.75  6.09  6.86  7.05
   48  10  49  54.79  32  59  22.64  206  39.07  2.18  16.10  6.30  7.08  7.57
   49  10  49  50.39  32  59   9.86  175  38.98  2.51  13.58  6.15  6.93  7.35
   50  10  49  50.20  32  58  57.23  194  39.07  2.35  15.78  6.26  7.04  7.53
   51  10  49  49.20  32  58  39.37  157  38.70  2.13   9.54  5.93  6.71  7.00
   52  10  49  50.40  32  58  51.48  190  38.93  2.08  12.25  6.18  6.95  7.30
   53  10  49  49.99  32  59  11.89  195  38.87  1.88  15.03  6.16  6.94  7.49
   54  10  49  48.62  32  58  45.00  170  38.72  1.92  10.71  6.00  6.77  7.13
   55  10  49  48.30  32  58  44.37  208  38.94  1.82  11.50  6.24  7.02  7.28
   56  10  49  50.67  32  59   7.39  186  38.83  1.90  10.27  6.11  6.89  7.14
   57  10  49  50.05  32  59   7.23  257  39.24  1.88  18.10  6.53  7.31  7.77
   58  10  49  49.37  32  58  55.33  198  38.86  1.80  10.18  6.17  6.94  7.16
   59  10  49  49.23  32  58  46.51  184  38.81  1.90  10.05  6.09  6.87  7.11
   60  10  49  46.70  32  58  24.66  124  38.43  2.21   8.13  5.65  6.43  6.76
   61  10  49  48.53  32  58  42.07  204  38.90  1.81   8.40  6.21  6.99  7.00
   62  10  49  49.94  32  58  46.90  157  38.63  1.97  11.16  5.90  6.68  7.14
   63  10  49  50.65  32  59   8.92  179  38.77  1.89  11.05  6.06  6.83  7.18
   64  10  49  49.89  32  58  48.14  145  38.61  2.15  12.11  5.84  6.62  7.17
   65  10  49  50.89  32  59   2.74  120  38.40  2.27   8.90  5.61  6.39  6.82
   66  10  49  49.09  32  58  40.04  163  38.70  2.02  10.91  5.96  6.74  7.13
   67  10  49  50.57  32  59  11.30  162  38.73  2.10  15.49  5.97  6.75  7.43
   68  10  49  49.04  32  58  38.75  124  38.43  2.21  10.56  5.65  6.43  6.99
   69  10  49  49.64  32  58  36.46  122  38.45  2.32  10.38  5.65  6.43  6.96
   70  10  49  49.65  32  58  37.91  120  38.43  2.33  11.53  5.62  6.40  7.04
   71  10  49  49.83  32  58  41.70  134  38.47  2.07   9.71  5.71  6.49  6.94
   72  10  49  50.44  32  59   6.73  197  38.82  1.74   8.32  6.14  6.92  6.98
   73  10  49  49.74  32  58  34.63  171  38.59  1.65   8.65  5.94  6.72  6.95
   74  10  49  50.08  32  58  48.78  145  38.66  2.28  16.14  5.86  6.64  7.42
   75  10  49  50.16  32  58  46.12  157  38.63  1.96  11.86  5.90  6.68  7.19
   76  10  49  48.64  32  58  35.73  153  38.49  1.74   8.90  5.81  6.59  6.93
   77  10  49  54.71  32  59  20.25  177  38.61  1.60   9.66  5.97  6.75  7.06
   78  10  49  56.46  32  59  27.88  209  38.64  1.28  10.73  6.09  6.87  7.23
   79  10  49  54.47  32  59  22.46  235  38.91  1.48  11.13  6.31  7.08  7.31
   80  10  49  48.97  32  58  39.43  175  38.65  1.71  11.17  5.98  6.76  7.18
   81  10  49  49.94  32  58  50.32  181  38.71  1.73  11.40  6.03  6.81  7.21
   82  10  49  49.97  32  58  44.58  164  38.52  1.62   8.11  5.88  6.65  6.88
   83  10  49  50.26  32  58  46.81  169  38.62  1.73  12.52  5.94  6.72  7.27
   84  10  49  50.70  32  59  11.56  252  38.91  1.33  18.57  6.35  7.13  7.78
   85  10  49  49.96  32  58  40.79  137  38.38  1.81   9.75  5.69  6.47  6.96
   86  10  49  49.33  32  59   6.12  237  38.83  1.32  15.95  6.27  7.05  7.62
   87  10  49  55.77  32  59  23.54  232  38.90  1.48  22.63  6.29  7.07  7.92
   88  10  49  50.73  32  59   3.46  175  38.59  1.60  10.46  5.95  6.73  7.13
   89  10  49  49.49  32  59   7.02  230  38.79  1.33  18.43  6.23  7.01  7.74
   90  10  49  49.34  32  58  59.00  183  38.57  1.46  15.16  5.97  6.75  7.47
   91  10  49  49.10  32  58  37.52  152  38.47  1.70  14.98  5.80  6.58  7.38
   92  10  49  55.02  32  59  29.79  206  38.60  1.25  22.58  6.06  6.84  7.87
   93  10  49  49.17  32  58  35.93  117  38.11  1.67   8.98  5.45  6.23  6.82
   94  10  49  51.09  32  59   8.08  132  38.20  1.55  11.23  5.57  6.35  7.06
   95  10  49  50.82  32  59   0.18  108  38.00  1.66   8.66  5.34  6.12  6.75
   96  10  49  50.68  32  59  14.61   97  37.88  1.69   9.10  5.22  5.99  6.75
   97  10  49  49.74  32  58  43.64  120  38.12  1.64   9.22  5.47  6.25  6.85
   98  10  49  49.90  32  59  12.82  165  38.40  1.40  12.20  5.82  6.60  7.23
   99  10  49  50.02  32  58  50.19  126  38.14  1.56   8.28  5.51  6.29  6.78
  100  10  49  49.79  32  59  11.59  117  38.06  1.60  14.71  5.42  6.20  7.25
  101  10  49  49.26  32  58  58.69   69  37.72  2.33  19.02  4.91  5.69  7.24
  102  10  49  48.99  32  58  45.30   91  37.87  1.85   9.74  5.17  5.95  6.78
  103  10  49  48.78  32  58  43.11  140  38.22  1.45  12.54  5.62  6.40  7.19
  104  10  49  54.70  32  59  31.24   62  37.47  2.10  18.43  4.71  5.49  7.16
  105  10  49  55.53  32  59  32.69  171  38.38  1.29  20.44  5.83  6.61  7.70
  106  10  49  48.20  32  58  51.53  167  38.36  1.31  11.80  5.81  6.59  7.21
  107  10  49  54.96  32  59  20.84  142  38.20  1.39  10.84  5.62  6.40  7.07
  108  10  49  50.71  32  58  54.80   98  37.92  1.74  13.00  5.24  6.02  7.06

